A Hybrid Deep Learning Architecture for Privacy-Preserving Mobile Analytics

Internet of Things (IoT) devices and applications are being deployed in our homes and workplaces. These devices often rely on continuous data collection to feed machine learning models. However, this approach introduces several privacy and efficiency challenges, as the service operator can perform unwanted inferences on the available data. Recently, advances in edge processing have paved the way for more efficient, and private, data processing at the source for simple tasks and lighter models, though they remain a challenge for larger, and more complicated models. In this paper, we present a hybrid approach for breaking down large, complex deep neural networks for cooperative, privacy-preserving analytics. To this end, instead of performing the whole operation on the cloud, we let an IoT device to run the initial layers of the neural network, and then send the output to the cloud to feed the remaining layers and produce the final result. In order to ensure that the user's device contains no extra information except what is necessary for the main task and preventing any secondary inference on the data, we introduce Siamese fine-tuning. We evaluate the privacy benefits of this approach based on the information exposed to the cloud service. We also assess the local inference cost of different layers on a modern handset. Our evaluations show that by using Siamese fine-tuning and at a small processing cost, we can greatly reduce the level of unnecessary, potentially sensitive information in the personal data, and thus achieving the desired trade-off between utility, privacy, and performance.

==> data/siamese_activity_11.txt <==
23.7274 	94.287687
25.453 		93.700923
25.6255 	93.191820
27.1786 	93.088273
28.5591 	92.449737
29.4219 	91.302097
30.1122 	90.068168
33.3046 	89.559065
35.5047 	84.502546
37.8775 	79.480542
40.7248 	73.371300
45.384 		67.210286
45.1251 	61.963931
46.1605 	59.418414
47.1527 	56.406938


==> data/siamese_activity_2.txt <==
17.2131 	92.872552
17.6877 	92.432479
17.9034 	91.940633
19.2839 	91.181293
19.4996 	90.266632
19.931 		89.118992
21.484 		86.910001
23.7705 	84.977133
25.3236 	82.880318
25.7118 	81.309863
29.6376 	76.434550
33.6497 	72.215031
35.591 		67.633100
40.4228 	63.819139
41.0267 	59.349383


==> data/siamese_activity_3.txt <==
4.57291 	90.119941
5.3063 		89.878333
6.42796 	88.946415
6.72994 	88.316507
9.01639 	87.565795
10.6989 	86.737423
13.503 		85.382690
16.264 		83.492967
17.9465 	82.172750
19.0682 	80.723099
27.6963 	75.261023
29.9396 	71.222711
34.7714 	66.217965


==> data/siamese_gender_conv51_rank.txt <==
5.887499999999999956e-01	9.191666587193806492e+01
6.252583333333334714e-01	9.196666588385899388e+01
1.368999999999999995e+00	9.179999918739000009e+01
2.159108333333333185e+00	9.098333258430163539e+01
3.185108333333332986e+00	9.009999912977218628e+01
4.433666666666666423e+00	8.801666598518687579e+01
5.341983333333333306e+00	8.678333262602487252e+01
9.354874999999999829e+00	8.269999964038530038e+01
1.455172499999999935e+01	7.796666633089382970e+01
2.220189166666666480e+01	7.266666670888662338e+01


==> data/siamese_gender_conv52_rank.txt <==
588.7500000000000372e-03	923.9999933044115155e-01
644.1916666666667839e-03	922.8333265582721046e-01
272.6175000000000126e-02	914.9999930461247821e-01
626.2216666666665932e-02	897.8333266576131733e-01
108.9653333333333446e-01	872.8333256642023530e-01
144.5597499999999869e-01	853.1666606167952471e-01
164.8523333333333230e-01	847.6666616896788575e-01
225.6813333333333171e-01	794.1666634877523334e-01
275.2155000000000573e-01	747.3333346347014183e-01
340.6740833333333218e-01	687.8333358218272631e-01


==> data/siamese_gender_conv53_rank.txt <==
803.4625000000000100e-03	926.2499931454658553e-01	
100.1184999999999992e-01	926.2499931454658553e-01	
199.9442499999999900e-01	923.9999929070472628e-01	
240.5168750000000188e-01	918.9999921619891321e-01	
259.6928749999999897e-01	903.7499932944774717e-01	
282.5353749999999775e-01	872.9999947547912864e-01	
289.9905000000000399e-01	840.4999958723783360e-01	
316.8466250000000484e-01	757.9999990016221822e-01	
345.5444999999999767e-01	650.7500039041042017e-01	
376.3182500000000208e-01	559.0000049583614405e-01	


==> data/simple_activity_1.txt <==
9.9	93.1
11.2	92.8
12.9	92.2
16.5	91.0
18.6	89.0
21.6	88.5
23.8	86.2
25.6    84.2


==> data/simple_gender_conv53_rank.txt <==
500.0000000000002272e-04	940.2499932050705223e-01
726.8750000000003073e-04	939.9999931454658952e-01
648.6750000000001196e-03	935.2499932050705178e-01
178.3412499999999928e-02	933.4999921917914723e-01
350.2112500000000017e-02	931.9999945163726096e-01
516.2987499999999869e-02	920.7499927282333241e-01
638.5137500000000188e-02	914.2499919235707040e-01
101.5493749999999973e-01	896.2499926984310861e-01
154.3857499999999883e-01	866.7499932646751670e-01
229.1964999999999697e-01	823.7499971687793909e-01

